The Penetration of Internet of Things in Robotics: Towards a Web of Robotic Things

As the Internet of Things (IoT) penetrates different domains and application areas, it has recently entered also the world of robotics. Robotics constitutes a modern and fast-evolving technology, increasingly being used in industrial, commercial and domestic settings. IoT, together with the Web of Things (WoT) could provide many benefits to robotic systems. Some of the benefits of IoT in robotics have been discussed in related work. This paper moves one step further, studying the actual current use of IoT in robotics, through various real-world examples encountered through a bibliographic research. The paper also examines the potential ofWoT, together with robotic systems, investigating which concepts, characteristics, architectures, hardware, software and communication methods of IoT are used in existing robotic systems, which sensors and actions are incorporated in IoT-based robots, as well as in which application areas. Finally, the current application of WoT in robotics is examined and discussed.

==> media/robot_Actions.csv <==
Sensors;Actions;Applications
Voice;Speak;Customer support
Voice;Speak;Education
Voice;Speak;Domestic support
Voice;Listen;Customer support
Voice;Recognize voice;Domestic support
Rotational motion;Pick and place;Industry
Rotational motion;Pick and place;Agriculture
Rotational motion;Move;Education
Rotational motion;Move;Industry
Rotational motion;Move;Transportation
Rotational motion;Move;Environment
Rotational motion;Move;Health
Rotational motion;Move;Entertainment/sports/culture
Rotational motion;Move;Surveillance
Rotational motion;Move;Military
Rotational motion;Move;Rescue operations
Rotational motion;Move;Domestic support
Rotational motion;Move;Agriculture
Proximity;Pick and place;Industry
Proximity;Pick and place;Agriculture
Proximity;Remind;Health
Proximity;Remind;Entertainment/sports/culture
Proximity;Remind;Domestic support
Proximity;Touch;Industry
Proximity;Touch;Customer support
Proximity;Touch;Transportation
Proximity;Touch;Health
Proximity;Touch;Entertainment/sports/culture
Motion;Pick and place;Industry
Motion;Pick and place;Agriculture
Motion;Speak;Customer support
Motion;Speak;Education
Motion;Speak;Domestic support
Medical;Speak;Customer support
Medical;Speak;Education
Medical;Speak;Domestic support
Vision;Pick and place;Industry
Vision;Pick and place;Agriculture
Vision;Move;Education
Vision;Move;Industry
Vision;Move;Transportation
Vision;Move;Environment
Vision;Move;Health
Vision;Move;Entertainment/sports/culture
Vision;Move;Surveillance
Vision;Move;Military
Vision;Move;Rescue operations
Vision;Move;Domestic support
Vision;Move;Agriculture
Motion;Observe;Transportation
Motion;Observe;Environment
Motion;Observe;Health
Motion;Observe;Domestic support
Motion;Observe;Entertainment/sports/culture
Motion;Observe;Surveillance
Motion;Observe;Military
Motion;Observe;Rescue operations
Motion;Observe;Agriculture
Vision;Observe;Transportation
Vision;Observe;Environment
Vision;Observe;Health
Vision;Observe;Domestic support
Vision;Observe;Entertainment/sports/culture
Vision;Observe;Surveillance
Vision;Observe;Military
Vision;Observe;Rescue operations
Vision;Observe;Agriculture
Medical;Observe;Transportation
Medical;Observe;Environment
Medical;Observe;Health
Medical;Observe;Domestic support
Medical;Observe;Entertainment/sports/culture
Medical;Observe;Surveillance
Medical;Observe;Military
Medical;Observe;Rescue operations
Medical;Observe;Agriculture
Gas/Chemicals/Smoke;Observe;Transportation
Gas/Chemicals/Smoke;Observe;Environment
Gas/Chemicals/Smoke;Observe;Health
Gas/Chemicals/Smoke;Observe;Domestic support
Gas/Chemicals/Smoke;Observe;Entertainment/sports/culture
Gas/Chemicals/Smoke;Observe;Surveillance
Gas/Chemicals/Smoke;Observe;Military
Gas/Chemicals/Smoke;Observe;Rescue operations
Gas/Chemicals/Smoke;Observe;Agriculture
Temperature/Humidity/Light;Observe;Transportation
Temperature/Humidity/Light;Observe;Environment
Temperature/Humidity/Light;Observe;Health
Temperature/Humidity/Light;Observe;Domestic support
Temperature/Humidity/Light;Observe;Entertainment/sports/culture
Temperature/Humidity/Light;Observe;Surveillance
Temperature/Humidity/Light;Observe;Military
Temperature/Humidity/Light;Observe;Rescue operations
Temperature/Humidity/Light;Observe;Agriculture
Motion;Climb;Environment
Motion;Climb;Military
Motion;Swim;Environment
Motion;Swim;Surveillance
Motion;Display Tekst;Customer support
Motion;Display Tekst;Education
Pressure;Display Tekst;Customer support
Pressure;Display Tekst;Education
Vision;Fly;Surveillance
Vision;Fly;Military
Vision;Fly;Emergency/Disaster response
Vision;Fly;Rescue operations
Vision;Fly;Agriculture
Vision;Spray;Agriculture
Vision;Prune;Agriculture
Vision;Remind;Health
Vision;Remind;Domestic support
Medical;Remind;Health
Medical;Remind;Domestic support
Location;Navigate;Transportation
Location;Navigate;Education
Location;Navigate;Domestic support
Location;Navigate;Entertainment/sports/culture
Location;Navigate;Surveillance
Location;Navigate;Military
Location;Navigate;Emergency/Disaster response
Location;Navigate;Rescue operations
Location;Navigate;Agriculture
Gas/Chemicals/Smoke;Smell;Surveillance
Gas/Chemicals/Smoke;Smell;Military
Gas/Chemicals/Smoke;Smell;Rescue operations
